Neutron Star Mergers Are the Dominant Source of the r-process in the Early Evolution of Dwarf Galaxies

There are many candidate sites of the r-process: core-collapse supernovae (including rare magnetorotational core-collapse supernovae), neutron star mergers, and neutron star/black hole mergers. The chemical enrichment of galaxies---specifically dwarf galaxies---helps distinguish between these sources based on the continual build-up of r-process elements. This technique can distinguish between the r-process candidate sites by the clearest observational difference---how quickly these events occur after the stars are created. The existence of several nearby dwarf galaxies allows us to measure robust chemical abundances for galaxies with different star formation histories. Dwarf galaxies are especially useful because simple chemical evolution models can be used to determine the sources of r-process material. We have measured the r-process element barium with Keck/DEIMOS medium-resolution spectroscopy. We present the largest sample of barium abundances (almost 250 stars) in dwarf galaxies ever assembled. We measure [Ba/Fe] as a function of [Fe/H] in this sample and compare with existing [alpha/Fe] measurements. We have found that a large contribution of barium needs to occur at more delayed timescales than core-collapse supernovae in order to explain our observed abundances, namely the significantly more positive trend of the r-process component of [Ba/Fe] vs. [Fe/H] seen for [Fe/H] <~ -1.6 when compared to the [Mg/Fe] vs. [Fe/H] trend. We conclude that neutron star mergers are the most likely source of r-process enrichment in dwarf galaxies at early times.

==> datafile10_v2.txt <==
# Title: Neutron Star Mergers Are the Dominant Source of the r-process in the Early Evolution of Dwarf Galaxies
# Authors: Gina E. Duggan, Evan N. Kirby, Serge M. Andrievsky, and Sergey A. Korotin
# Table: DEIMOS Multi-Element Abundances Catalog of Globular Cluster Stars
# ================================================================================
# Description of file: datafile10.txt
# --------------------------------------------------------------------------------
#  Label       Explanations
# --------------------------------------------------------------------------------
#              GC Globular Cluster
#            Name Object name
#              RA Right Ascension (J2000) [hms]
#             DEC Declination (J2000) [dms]
#            Teff Effective temperature [K]
#          e_Teff Uncertainty in Teff
#          log(g) Log of surface gravity [cm/s2]
#              vt Microturbulent velocity [km/s]
#          [Fe/H] Iron abundance relative to the Sun [Sun]
#        e_[Fe/H] Uncertainty in [Fe/H]
#      [alpha/Fe] Atmospheric alpha-to-iron ratio relative to the Sun [Sun]
#    e_[alpha/Fe] Uncertainty in [alpha/Fe]
#         [Ba/Fe] Barium-to-iron ratio relative to the Sun [Sun]
#       e_[Ba/Fe] Uncertainty in [Ba/Fe]
#--------------------------------------------------------------------------------
#            GC,           Name,             RA,            DEC,           Teff,         e_Teff,         log(g),             vt,         [Fe/H],       e_[Fe/H],     [alpha/Fe],   e_[alpha/Fe],        [Ba/Fe],      e_[Ba/Fe]
            M92, Stet-M92-S1081,   17h16m59.472,   +43d07m09.58,           4971,             23,           2.06,           1.66,          -2.45,            0.1,           0.31,           0.09,           0.03,           0.17
            M92, Stet-M92-S1377,   17h17m02.346,   +43d06m56.47,           5429,             34,           3.25,           1.37,          -2.35,           0.11,           0.23,           0.12,          -0.33,           0.16
            M92, Stet-M92-S1416,   17h17m03.069,   +43d06m36.66,           4983,             20,           2.06,           1.65,          -2.37,            0.1,           0.25,           0.09,          -0.11,           0.15
            M92, Stet-M92-S1622,   17h17m02.321,   +43d09m31.88,           4781,             30,           1.69,           1.74,          -2.35,            0.1,           0.24,           0.09,          -0.16,           0.14
            M92, Stet-M92-S1687,   17h17m04.879,   +43d07m32.34,           5431,             25,           2.92,           1.45,          -2.27,            0.1,           0.33,            0.1,           -0.3,           0.18
            M92, Stet-M92-S2476,   17h17m07.992,   +43d11m26.82,           5162,             26,           2.48,           1.56,          -2.49,            0.1,           0.36,           0.09,          -0.17,           0.12
            M92, Stet-M92-S2492,   17h17m11.893,   +43d07m28.93,           5721,             29,           3.52,           1.31,          -2.19,           0.11,           0.22,           0.12,          -0.16,           0.18
            M92, Stet-M92-S2732,   17h17m11.044,   +43d10m34.69,           5428,             27,           3.33,           1.35,          -2.33,           0.11,           0.04,           0.13,           -0.3,           0.15
            M92, Stet-M92-S2736,   17h17m11.200,   +43d10m28.52,           5053,             23,           2.15,           1.63,          -2.47,            0.1,           0.31,           0.09,            0.2,           0.13
            M92, Stet-M92-S2977,   17h17m12.782,   +43d11m18.59,           5495,             29,           3.36,           1.35,          -2.27,           0.11,           0.27,           0.12,          -0.09,           0.17
            M92, Stet-M92-S3094,   17h17m13.565,   +43d11m33.56,           5644,             27,           3.52,           1.31,          -2.46,           0.12,           0.36,           0.13,           -0.3,           0.18
            M92, Stet-M92-S3539,   17h17m19.473,   +43d09m56.57,           5350,             24,           2.92,           1.45,          -2.28,            0.1,           0.16,            0.1,          -0.21,           0.14
            M92, Stet-M92-S3586,   17h17m20.152,   +43d09m42.00,           5156,             24,           2.48,           1.55,          -2.36,            0.1,           0.33,            0.1,          -0.22,           0.13
            M92, Stet-M92-S3710,   17h17m20.834,   +43d10m32.92,           5418,             31,           3.17,           1.39,          -2.43,           0.11,           0.31,           0.11,          -0.25,           0.14
            M92, Stet-M92-S3775,   17h17m22.609,   +43d09m42.66,           5456,             36,           3.33,           1.35,          -2.39,           0.12,            0.3,           0.13,          -0.46,           0.16
            M92, Stet-M92-S3787,   17h17m22.722,   +43d09m47.57,           5729,             23,           3.59,           1.29,          -2.33,           0.12,           0.32,           0.13,          -0.05,           0.19
            M92, Stet-M92-S3830,   17h17m23.357,   +43d09m59.87,           5248,             25,           2.81,           1.48,           -2.4,            0.1,           0.17,            0.1,          -0.24,           0.13
            M92,  Stet-M92-S409,   17h16m55.464,   +43d04m22.86,           5596,             23,           3.54,            1.3,          -2.38,           0.11,           0.32,           0.13,          -0.46,           0.24
            M92,  Stet-M92-S412,   17h16m53.361,   +43d06m34.64,           5229,             41,           2.76,           1.49,           -2.6,            0.1,           0.31,            0.1,          -0.26,           0.13
            M92, Stet-M92-S4192,   17h17m22.077,   +43d12m03.39,           4909,             26,           1.98,           1.67,          -2.27,            0.1,            0.3,           0.09,          -0.27,           0.13
            M92, Stet-M92-S4620,   17h16m59.499,   +43d04m45.65,           5565,             30,           3.39,           1.34,          -2.43,           0.11,           0.27,           0.14,          -0.16,           0.27
            M92,  Stet-M92-S508,   17h16m54.382,   +43d06m36.57,           5214,             30,           2.81,           1.48,          -2.45,            0.1,           0.23,           0.09,          -0.04,           0.13
            M92,     An08-A6656,   17h16m57.356,   +43d06m50.73,           5518,             39,           3.27,           1.37,          -2.34,           0.11,           0.32,           0.11,          -0.31,           0.15
            M92,     An08-A9725,   17h17m00.417,   +43d07m40.01,           5258,             26,           2.62,           1.52,          -2.35,            0.1,           0.27,           0.09,          -0.14,           0.13
            M92,    An08-A12691,   17h17m03.339,   +43d08m12.94,           5561,             54,           3.36,           1.35,          -2.45,           0.12,           0.49,           0.12,          -0.26,           0.19
            M92,    An08-A12145,   17h17m04.460,   +43d07m24.50,           5638,             51,           3.54,            1.3,          -2.48,           0.12,           0.51,           0.12,           0.01,           0.21
            M92,    An08-A12804,   17h17m04.907,   +43d07m37.26,           5230,             52,           3.19,           1.39,          -2.41,           0.11,           0.09,           0.12,           0.23,           0.22
            M92,    An08-A14233,   17h17m05.024,   +43d08m22.99,           5695,             43,           3.26,           1.37,           -2.4,           0.11,            0.3,           0.12,          -0.44,            0.2
            M92,    An08-A14510,   17h17m05.244,   +43d08m27.03,           5273,             74,            3.4,           1.34,          -2.58,           0.12,           0.59,           0.13,          -0.11,           0.17
            M92,    An08-A14274,   17h17m07.243,   +43d07m27.69,           5796,             51,           3.45,           1.33,          -2.45,           0.14,            0.3,           0.17,          -0.09,           0.22
            M92,    An08-A19128,   17h17m11.931,   +43d08m20.52,           5773,             42,           3.43,           1.33,          -2.34,           0.12,           0.43,           0.13,          -0.16,           0.17
            M92,    An08-A17663,   17h17m12.136,   +43d07m22.35,           5811,             40,           3.49,           1.32,          -2.27,           0.12,          -0.12,           0.21,          -0.06,           0.17
            M92,    An08-A25681,   17h17m14.860,   +43d11m53.91,           5508,             38,           3.44,           1.33,          -2.34,           0.11,          -0.01,           0.15,           -0.4,           0.17
            M92,    An08-A22340,   17h17m15.073,   +43d09m02.98,           5270,             27,           2.97,           1.44,          -2.51,            0.1,           0.46,           0.09,           -0.2,           0.13
       NGC 2419,    N2419-S1004,   07h38m10.528,   +38d52m13.53,           4448,             15,           0.98,           1.91,          -2.15,            0.1,           0.33,           0.09,          -0.17,           0.22
       NGC 2419,    N2419-S1029,   07h38m11.152,   +38d51m53.39,           4498,             17,           1.07,           1.89,          -2.15,            0.1,           0.26,            0.1,          -0.04,           0.22
       NGC 2419,    N2419-S1048,   07h38m11.579,   +38d53m05.85,           4281,             15,           0.66,           1.99,          -2.13,            0.1,           0.28,           0.09,          -0.02,           0.18
       NGC 2419,    N2419-S1065,   07h38m11.982,   +38d52m11.04,           4390,             15,           0.83,           1.95,          -2.11,            0.1,           0.33,           0.09,          -0.01,           0.19
       NGC 2419,    N2419-S1131,   07h38m13.493,   +38d52m57.57,           4354,             15,           0.78,           1.96,          -2.12,            0.1,            0.3,           0.09,           0.09,           0.17
       NGC 2419,    N2419-S1166,   07h38m14.208,   +38d52m36.07,           4300,             17,           0.69,           1.98,          -2.04,            0.1,           0.09,           0.09,          -0.29,           0.17
       NGC 2419,    N2419-S1209,   07h38m14.961,   +38d51m51.58,           4265,             14,           0.65,           1.99,          -2.29,            0.1,           0.17,           0.09,          -0.04,           0.17
       NGC 2419,    N2419-S1245,   07h38m15.550,   +38d51m13.53,           4565,             18,           1.26,           1.85,          -2.07,            0.1,           0.18,            0.1,           0.08,           0.25
       NGC 2419,    N2419-S1294,   07h38m16.705,   +38d52m36.07,           4553,             18,           1.14,           1.87,          -2.13,            0.1,           0.43,           0.09,           0.14,           0.21
       NGC 2419,    N2419-S1305,   07h38m16.918,   +38d53m35.08,           4352,             14,            0.8,           1.95,          -2.21,            0.1,           0.29,           0.09,           0.03,           0.17
       NGC 2419,    N2419-S1306,   07h38m16.933,   +38d54m25.21,           4560,             19,           1.13,           1.87,          -2.03,            0.1,           0.37,            0.1,            0.2,           0.19
       NGC 2419,    N2419-S1376,   07h38m18.631,   +38d53m52.06,           4647,             21,           1.39,           1.81,          -2.13,           0.11,           0.25,           0.11,          -0.13,           0.26
       NGC 2419,    N2419-S1563,   07h38m25.298,   +38d53m05.91,           4616,             19,           1.31,           1.83,          -2.14,            0.1,           0.34,            0.1,           0.36,           0.26
       NGC 2419,    N2419-S1664,   07h38m32.271,   +38d54m43.41,           4578,             19,            1.2,           1.86,          -2.09,            0.1,           0.35,            0.1,           0.32,           0.22
       NGC 2419,    N2419-S1673,   07h38m33.008,   +38d53m45.19,           4479,             16,           0.91,           1.93,          -2.01,            0.1,           0.32,           0.09,           0.35,           0.17
       NGC 2419,    N2419-S1814,   07h38m09.786,   +38d50m45.49,           4225,             16,           0.54,           2.01,           -2.2,            0.1,           0.11,           0.09,           0.16,           0.15
       NGC 2419,     N2419-S223,   07h37m47.090,   +38d50m16.53,           4053,             24,            0.4,           2.05,          -2.23,            0.1,            0.1,           0.09,           0.23,           0.16
       NGC 2419,     N2419-S406,   07h37m56.448,   +38d51m22.91,           4400,             16,           0.91,           1.93,           -2.1,            0.1,           0.21,           0.09,           0.06,           0.17
       NGC 2419,     N2419-S457,   07h37m57.877,   +38d49m49.63,           4570,             21,           1.24,           1.85,          -2.06,            0.1,           0.04,           0.11,           0.09,           0.21
       NGC 2419,     N2419-S458,   07h37m57.878,   +38d51m56.87,           4480,             18,           0.99,           1.91,           -2.1,            0.1,           0.38,           0.09,           0.51,           0.17
       NGC 2419,     N2419-S668,   07h38m02.740,   +38d52m14.43,           4574,             21,           1.23,           1.85,          -2.16,            0.1,           0.33,            0.1,          -0.32,           0.25
       NGC 2419,     N2419-S704,   07h38m03.543,   +38d51m51.95,           4628,             22,           1.24,           1.85,          -2.11,            0.1,           0.44,            0.1,           0.06,           0.23
       NGC 2419,     N2419-S809,   07h38m05.962,   +38d52m32.74,           4454,             16,           0.99,           1.91,          -2.26,            0.1,           0.25,            0.1,           0.35,           0.19
       NGC 2419,     N2419-S934,   07h38m08.940,   +38d53m31.96,           4657,             21,           1.28,           1.84,          -2.26,           0.11,            0.5,            0.1,           0.09,           0.26
       NGC 2419,     N2419-S951,   07h38m09.366,   +38d52m10.04,           4258,             15,           0.68,           1.98,          -2.05,            0.1,           0.23,           0.09,           0.33,           0.15
       NGC 2419,     N2419-S973,   07h38m09.936,   +38d49m36.71,           4290,             14,           0.68,           1.98,           -2.1,            0.1,            0.2,           0.09,           0.02,           0.17
            M68,  Stet-M68-S195,   12h39m16.985,   -26d45m38.45,           4674,             20,           1.52,           1.78,           -2.4,            0.1,           0.26,           0.09,           0.05,           0.12
            M68,  Stet-M68-S197,   12h39m17.589,   -26d46m15.90,           5170,             28,           2.52,           1.55,          -2.57,           0.11,           0.44,           0.11,           0.22,           0.23
            M68,  Stet-M68-S199,   12h39m18.213,   -26d46m40.26,           4819,             21,           1.78,           1.72,          -2.45,            0.1,           0.34,           0.09,           0.01,           0.13
            M68,  Stet-M68-S206,   12h39m20.119,   -26d43m05.98,           4792,             21,           1.73,           1.73,           -2.4,            0.1,           0.32,           0.09,           0.02,           0.13
            M68,  Stet-M68-S209,   12h39m20.846,   -26d46m54.04,           4274,             11,           0.63,           1.99,          -2.28,            0.1,           0.15,           0.09,          -0.08,           0.13
            M68,  Stet-M68-S215,   12h39m23.087,   -26d44m23.26,           4925,             21,            2.0,           1.67,          -2.41,            0.1,           0.39,           0.09,          -0.06,           0.13
            M68,  Stet-M68-S219,   12h39m26.007,   -26d42m24.67,           5245,             25,           2.79,           1.48,          -2.34,           0.11,           0.28,           0.11,           -0.2,            0.2
            M68,  Stet-M68-S222,   12h39m27.049,   -26d47m51.01,           4538,             16,           1.22,           1.85,          -2.41,            0.1,            0.2,           0.09,          -0.17,           0.13
            M68,  Stet-M68-S223,   12h39m27.756,   -26d46m36.33,           5168,             27,           2.64,           1.52,          -2.55,            0.1,           0.16,            0.1,          -0.27,           0.19
            M68,  Stet-M68-S225,   12h39m30.058,   -26d42m46.42,           4747,             22,           1.62,           1.76,          -2.47,            0.1,           0.21,           0.09,           0.09,           0.12
            M68,  Stet-M68-S232,   12h39m33.437,   -26d43m13.32,           4460,             14,           0.98,           1.91,          -2.37,            0.1,           0.22,           0.09,           0.08,           0.13
            M68,  Stet-M68-S275,   12h39m16.983,   -26d46m47.91,           5295,             39,           2.98,           1.44,          -2.41,           0.11,           0.48,           0.11,          -0.23,           0.22
            M68,  Stet-M68-S286,   12h39m19.586,   -26d45m19.52,           5032,             25,           2.22,           1.62,           -2.4,            0.1,           0.31,           0.09,           0.12,           0.14
            M68,  Stet-M68-S294,   12h39m21.716,   -26d46m08.46,           5194,             21,           2.59,           1.53,          -2.38,            0.1,           0.36,            0.1,            0.2,           0.16
            M68,  Stet-M68-S304,   12h39m22.927,   -26d43m41.59,           5155,             21,           2.04,           1.66,          -2.53,            0.1,           0.44,           0.09,           0.22,           0.17
            M68,  Stet-M68-S320,   12h39m29.919,   -26d46m03.12,           5006,             25,           2.13,           1.64,          -2.28,            0.1,            0.2,           0.09,           0.04,           0.15
            M68,  Stet-M68-S377,   12h39m22.514,   -26d44m45.41,           4977,             21,           2.09,           1.65,          -2.43,            0.1,           0.35,           0.09,          -0.07,           0.14
            M68,  Stet-M68-S386,   12h39m26.066,   -26d43m45.18,           4997,             21,           2.17,           1.63,          -2.36,            0.1,           0.26,           0.09,          -0.26,           0.15
            M68,  Stet-M68-S393,   12h39m28.834,   -26d43m39.70,           4888,             18,           1.63,           1.76,          -2.35,            0.1,           0.24,           0.09,           0.03,           0.13
            M68,  Stet-M68-S395,   12h39m29.796,   -26d45m28.48,           5075,             24,           2.44,           1.57,          -2.38,            0.1,           0.22,            0.1,          -0.22,           0.17
            M68,  Stet-M68-S403,   12h39m30.922,   -26d45m00.46,           4874,             22,           1.85,            1.7,          -2.37,            0.1,           0.23,           0.09,          -0.05,           0.13
            M68,  Stet-M68-S407,   12h39m31.664,   -26d43m57.87,           4817,             30,           1.79,           1.72,          -2.37,            0.1,           0.28,           0.09,          -0.18,           0.15
            M68,  Stet-M68-S408,   12h39m31.667,   -26d43m13.32,           5256,             22,           2.73,            1.5,          -2.37,            0.1,           0.18,            0.1,          -0.04,            0.2


==> datafile6_v2.txt <==
# Title: Neutron Star Mergers Are the Dominant Source of the r-process in the Early Evolution of Dwarf Galaxies
# Authors: Gina E. Duggan, Evan N. Kirby, Serge M. Andrievsky, and Sergey A. Korotin
# Table: DEIMOS Multi-Element Abundances Catalog of dSph Stars
# ================================================================================
# Description of file: datafile6.txt
# --------------------------------------------------------------------------------
#  Label       Explanations
# --------------------------------------------------------------------------------
#          dSph Dwarf spheroidal galaxy
#          Name Object name
#            RA Right Ascension (J2000) [hms]
#           DEC Declination (J2000) [dms]
#          Teff Effective temperature [K]
#        e_Teff Uncertainty in Teff
#        log(g) Log of surface gravity [cm/s2]
#            vt Microturbulent velocity [km/s]
#        [Fe/H] Iron abundance relative to the Sun [Sun]
#      e_[Fe/H] Uncertainty in [Fe/H]
#    [alpha/Fe] Atmospheric alpha-to-iron ratio relative to the Sun [Sun]
#  e_[alpha/Fe] Uncertainty in [alpha/Fe]
#       [Ba/Fe] Barium-to-iron ratio relative to the Sun [Sun]
#     e_[Ba/Fe] Uncertainty in [Ba/Fe]
#--------------------------------------------------------------------------------
#        dSph,         Name,           RA,          DEC,         Teff,       e_Teff,       log(g),           vt,       [Fe/H],     e_[Fe/H],   [alpha/Fe], e_[alpha/Fe],      [Ba/Fe],    e_[Ba/Fe]
          Dra,       615574, 17h20m07.44s, +57d54m32.7s,         4767,           46,         1.44,          1.8,         -1.9,          0.1,         -0.3,         0.18,         0.01,         0.24
          Dra,       622253, 17h19m57.29s, +57d55m04.6s,         4536,           23,         1.14,         1.87,        -1.36,          0.1,        -0.18,         0.09,         0.63,         0.13
          Dra,       649595, 17h20m01.59s, +57d57m04.6s,         4500,           34,         0.87,         1.94,        -1.89,          0.1,        -0.04,          0.1,         0.04,         0.16
          Dra,       648189, 17h19m57.91s, +57d56m58.4s,         4479,           27,         0.81,         1.95,        -2.16,          0.1,         0.11,         0.09,        -0.16,         0.16
          Dra,       588559, 17h20m13.51s, +57d51m59.3s,         4447,           23,         0.77,         1.96,        -1.97,          0.1,         -0.0,         0.09,        -0.56,         0.15
          Dra,       660453, 17h20m05.66s, +57d57m52.8s,         4363,           24,         0.73,         1.97,        -2.01,          0.1,         0.05,         0.09,         0.16,         0.15
          Dra,       598482, 17h20m16.12s, +57d52m56.1s,         4418,           49,         0.77,         1.96,        -3.02,          0.1,         0.14,         0.18,        -1.39,         0.24
          Dra,       676918, 17h20m03.97s, +57d59m08.3s,         4255,           16,          0.4,         2.05,        -1.66,          0.1,        -0.08,         0.09,         0.09,         0.13
          Dra,       640120, 17h20m05.78s, +57d56m23.4s,         4419,           27,          0.5,         2.02,        -2.21,          0.1,         0.19,         0.09,        -0.09,         0.13
          Dra,       653393, 17h19m58.88s, +57d57m20.9s,         4242,           20,         0.12,         2.11,        -2.41,          0.1,         -0.0,         0.09,         -1.3,         0.14
          Dra,       598860, 17h20m27.59s, +57d52m58.3s,         4795,           47,         1.33,         1.83,        -2.14,         0.11,        -0.02,         0.14,        -0.13,         0.24
          Dra,       577465, 17h20m31.65s, +57d50m55.1s,         4536,           49,         1.15,         1.87,        -1.97,          0.1,        -0.03,          0.1,         0.09,         0.19
          Dra,       595078, 17h20m06.89s, +57d52m37.1s,         4562,           30,         1.08,         1.89,        -1.91,          0.1,         0.13,         0.09,         0.11,         0.17
          Dra,       678571, 17h19m56.39s,   +57d59m16s,         4713,           40,         1.29,         1.84,        -1.98,          0.1,        -0.14,         0.12,         0.03,         0.18
          Dra,       583638, 17h20m01.93s, +57d51m30.4s,         4803,           41,         1.48,         1.79,        -2.21,         0.11,         0.11,         0.12,         0.47,         0.24
          Dra,       601250, 17h20m10.36s, +57d53m12.5s,         4736,           41,         1.45,          1.8,        -1.91,          0.1,        -0.14,         0.13,         0.02,         0.22
          Dra,       644069, 17h19m50.03s, +57d56m40.6s,         4595,           32,         1.16,         1.87,        -1.89,          0.1,        -0.01,         0.09,         0.13,         0.21
          Dra,       622573, 17h19m59.73s, +57d55m05.9s,         4805,           44,         1.66,         1.75,        -1.39,          0.1,        -0.19,         0.11,         0.08,         0.27
          Dra,       638444, 17h19m53.44s, +57d56m16.4s,         4578,           32,         1.09,         1.88,        -1.84,          0.1,         -0.1,          0.1,         0.01,         0.19
          Dra,       656889, 17h19m44.73s,   +57d57m37s,         4171,           13,         0.31,         2.07,        -1.76,          0.1,        -0.05,         0.09,         0.12,         0.14
          Dra,       672036, 17h19m35.45s, +57d58m46.6s,         4382,           30,         0.59,          2.0,        -1.77,          0.1,         0.02,         0.09,        -0.03,         0.16
          Dra,       640694, 17h20m24.16s, +57d56m25.9s,         4793,           52,          1.4,         1.81,        -1.88,         0.11,         0.02,         0.13,         0.25,          0.2
          Dra,       637383, 17h20m27.23s,   +57d56m12s,         4582,           45,         1.18,         1.86,        -1.79,          0.1,        -0.15,         0.12,        -0.18,         0.17
          Dra,       634082, 17h20m52.97s, +57d55m57.9s,         4379,           27,          0.3,         2.07,         -1.2,          0.1,         -0.4,         0.09,        -0.33,          0.2
          Dra,       588255, 17h20m56.65s, +57d51m57.4s,         4798,           65,         1.38,         1.81,        -1.91,         0.11,          0.2,         0.14,         0.09,          0.2
          Dra,       575526, 17h20m43.36s, +57d50m42.8s,         4911,           46,         1.53,         1.78,        -1.48,          0.1,        -0.16,         0.13,        -0.25,         0.24
          Dra,       601966, 17h20m41.56s, +57d53m16.6s,         4910,           49,         1.61,         1.76,        -1.95,         0.11,        -0.23,         0.23,         0.18,         0.27
          Dra,       667609, 17h20m41.05s, +57d58m25.7s,         4771,           60,         1.46,          1.8,        -1.99,         0.11,         0.22,         0.14,         0.37,         0.22
          Dra,       562166, 17h21m00.58s, +57d49m21.2s,         4733,           60,         1.35,         1.82,        -2.28,         0.12,         0.19,         0.19,         0.04,         0.21
          Dra,       580987, 17h20m39.83s, +57d51m15.3s,         4633,           47,         1.11,         1.88,        -1.89,          0.1,        -0.06,         0.12,        -0.03,         0.17
          Dra,       611012, 17h20m47.55s, +57d54m08.5s,         4878,           51,         1.59,         1.77,        -1.94,         0.11,         0.12,         0.18,         0.43,         0.23
          Dra,       707848, 17h20m39.85s, +58d02m00.6s,         4839,           52,         1.56,         1.77,        -1.66,         0.11,         0.11,         0.15,         0.41,         0.24
          Dra,       711162, 17h20m39.38s, +58d02m23.6s,         4728,           57,         1.46,          1.8,        -1.94,         0.11,        -0.18,         0.21,         1.07,         0.11
          Dra,       621150, 17h20m44.71s, +57d54m59.5s,         4893,           50,          1.7,         1.74,        -1.51,         0.11,        -0.32,         0.17,        -0.76,         0.27
          Dra,       678881, 17h20m19.92s, +57d59m17.4s,         4822,           48,         1.57,         1.77,         -2.2,         0.11,        -0.11,          0.2,        -0.26,         0.23
          Dra,       693976, 17h20m14.37s, +58d00m34.9s,         4796,           49,         1.47,         1.79,        -2.17,         0.11,         0.46,         0.13,         0.18,         0.23
          Dra,       676871, 17h20m23.62s, +57d59m08.1s,         4702,           51,         1.55,         1.78,        -1.62,         0.11,        -0.35,          0.2,         0.11,         0.25
          Dra,       628341, 17h20m38.32s, +57d55m32.4s,         4952,           49,         1.97,         1.68,        -1.92,         0.13,        -0.01,         0.26,          1.0,         0.27
          Dra,       604526, 17h20m34.17s,   +57d53m32s,         4373,           26,         0.63,         1.99,        -1.65,          0.1,        -0.08,          0.1,         0.12,         0.16
          Dra,       650401, 17h20m24.51s, +57d57m08.2s,         4676,           45,         1.29,         1.84,        -1.89,          0.1,         0.02,         0.11,        -0.27,         0.21
          Dra,       677822, 17h20m37.39s, +57d59m12.6s,         4157,           32,         0.32,         2.07,        -2.48,          0.1,        -0.17,          0.1,        -0.01,         0.13
          Dra,       659993, 17h19m08.32s, +57d57m50.6s,         4907,           40,         1.38,         1.82,         -2.7,         0.12,         0.44,         0.16,         0.29,         0.23
          Dra,       594635, 17h19m43.19s, +57d52m34.7s,         4919,           44,         1.53,         1.78,        -2.46,         0.12,         0.29,         0.18,         0.05,         0.26
          Dra,       667675, 17h18m53.47s,   +57d58m26s,         4822,           40,         1.41,         1.81,         -2.3,         0.11,         0.11,         0.12,         0.45,         0.24
          Dra,       629491, 17h19m21.45s, +57d55m37.6s,         4818,           43,         1.45,          1.8,        -1.94,         0.11,        -0.05,         0.14,         0.24,         0.25
          Dra,       615486, 17h19m17.59s, +57d54m32.2s,         4537,           31,         1.03,          1.9,         -1.9,          0.1,        -0.04,          0.1,         0.08,         0.17
          Dra,       684299,    17h19m20s, +57d59m43.2s,         4674,           48,         1.21,         1.86,         -2.1,          0.1,         0.04,         0.12,        -0.26,         0.19
          Dra,       646687, 17h19m14.89s, +57d56m51.8s,         4833,           45,         1.48,         1.79,        -2.37,         0.11,        -0.02,          0.2,         0.29,         0.25
          Dra,       594386, 17h19m13.44s, +57d52m33.4s,         4350,           16,         0.62,          2.0,        -1.74,          0.1,          0.0,         0.09,         0.09,         0.15
          Dra,       582637,  17h19m36.3s, +57d51m24.9s,         4349,           21,         0.55,         2.01,        -1.96,          0.1,         0.07,         0.09,         0.41,         0.13
          Dra,       678863, 17h19m10.81s, +57d59m17.4s,         4316,           18,         0.39,         2.05,        -1.96,          0.1,        -0.04,         0.09,        -0.18,         0.14
          Dra,       554920, 17h19m47.67s, +57d48m36.6s,         4243,           31,         0.42,         2.04,        -2.11,          0.1,         -0.0,         0.09,         0.11,         0.13
          Dra,       549817, 17h19m34.66s,   +57d48m05s,         4866,           44,         1.44,          1.8,        -1.98,         0.11,         0.12,         0.12,         0.13,         0.24
          Dra,       591935, 17h19m41.84s, +57d52m19.2s,         4381,           26,          0.4,         2.05,        -2.61,          0.1,         0.26,         0.09,        -0.45,         0.13
          Dra,       640020, 17h19m12.45s,   +57d56m23s,         4890,           45,         1.59,         1.77,        -1.72,         0.11,        -0.11,         0.13,        -0.67,         0.27
          UMi,     Bel20025,  15h10m10.2s, +67d10m37.64,         4386,          114,         1.32,         1.83,        -2.74,         0.22,         0.64,         0.11,         0.37,         0.19
          UMi,     Bel20058, 15h09m58.621, +67d16m19.80,         4250,           14,         0.72,         1.97,        -1.57,          0.1,        -0.32,         0.09,         1.02,          0.1
          UMi,     Bel20009, 15h10m09.07s, +67d12m52.14,         4303,           38,         0.65,         1.99,         -1.7,          0.1,        -0.08,         0.12,        -0.25,         0.15
          UMi,     Bel30113, 15h10m27.103, +67d24m35.84,         4232,           19,         0.74,         1.97,        -2.11,          0.1,         0.01,         0.09,         0.21,         0.16
          UMi,     Bel10043, 15h09m29.728, +67d12m58.35,         4625,          173,         1.34,         1.83,        -2.02,         0.23,          0.5,         0.14,        -0.23,         0.17
          UMi,     Bel30077, 15h10m07.085, +67d22m53.27,         4546,           26,         1.38,         1.82,        -2.94,         0.11,         0.16,         0.19,        -0.84,          0.2
          UMi,     Bel30175, 15h09m48.261, +67d20m18.14,         4584,           30,          1.6,         1.76,        -1.84,          0.1,        -0.08,         0.12,          0.3,         0.16
          UMi,     Bel30142, 15h10m08.736, +67d18m38.04,         4654,           27,         1.71,         1.74,        -2.01,         0.11,         0.08,         0.12,         0.69,         0.16
          UMi,     Bel10208, 15h09m48.957, +67d15m08.35,         4896,           32,         1.84,         1.71,        -2.14,         0.11,        -0.08,         0.18,        -0.04,         0.19
          UMi,     Bel30236, 15h10m13.197, +67d23m16.49,         4651,           32,         1.79,         1.72,         -2.3,         0.11,         0.19,         0.13,         0.14,          0.2
          UMi,     Bel30187, 15h10m04.798, +67d21m47.12,         4636,           33,         1.79,         1.72,        -1.97,         0.11,         0.19,         0.12,         0.37,         0.18
          UMi,     Bel30183, 15h09m55.233, +67d21m37.23,         4706,           32,         1.83,         1.71,        -2.25,         0.11,         0.28,         0.14,         -0.3,         0.26
          UMi,       Pal119, 15h10m12.67s, +67d22m42.2s,         5075,           48,          2.0,         1.67,        -1.83,         0.11,        -0.36,         0.23,         0.75,         0.21
          UMi,     Bel60017, 15h08m09.058, +67d09m21.56,         4515,           37,         1.33,         1.83,        -2.03,          0.1,         0.21,         0.12,         1.33,         0.11
          UMi,     Bel10019, 15h08m34.477, +67d10m34.27,         4238,           17,         0.74,         1.97,        -2.21,          0.1,         0.05,         0.09,        -0.08,         0.13
          UMi,     Bel10018, 15h08m27.231, +67d10m07.71,         4064,           13,         0.53,         2.02,        -1.62,          0.1,        -0.15,         0.09,         0.22,         0.14
          UMi,     Bel60021, 15h07m50.876, +67d11m12.95,         4494,           32,          1.3,         1.83,        -2.45,         0.11,         0.09,         0.17,         -0.2,         0.16
          UMi,     Bel50017, 15h08m10.511, +67d17m07.11,         4533,           37,         1.35,         1.82,        -2.17,          0.1,         0.03,         0.12,         0.27,          0.2
          UMi,     Bel60022, 15h08m15.519, +67d11m51.53,         4610,           32,         1.39,         1.81,         -2.5,         0.11,         0.34,         0.13,        -0.08,         0.15
          UMi,     Bel70098, 15h08m19.197, +67d06m51.94,         4644,           35,         1.42,         1.81,        -2.49,         0.11,          0.0,         0.19,         0.25,         0.17
          UMi,     Bel70078, 15h08m24.435, +67d05m44.28,         4591,           35,         1.47,          1.8,        -2.54,         0.11,         0.14,         0.16,         0.03,         0.17
          UMi,     Bel60098, 15h08m17.257, +67d08m21.61,         4830,           33,         1.82,         1.71,        -2.15,         0.12,         0.13,         0.18,        -0.04,         0.23
          UMi,     Bel10119, 15h08m28.132, +67d10m18.93,         4672,           33,         1.78,         1.72,        -2.34,         0.11,        -0.19,         0.21,         -0.1,         0.24
          UMi,     Bel10130, 15h08m30.89s, +67d10m58.77,         4646,           33,         1.87,          1.7,        -1.92,         0.11,         0.28,         0.13,         0.19,         0.24
          UMi,     Bel80127, 15h08m28.723, +67d06m17.58,         4780,           35,         1.94,         1.68,        -2.24,         0.12,         0.01,         0.22,         -0.5,         0.27
          UMi,     Bel50323, 15h07m56.402, +67d16m29.62,         5011,           49,         2.36,         1.58,        -2.36,         0.19,         0.52,         0.28,          1.1,         0.22
          UMi,     Bel10023, 15h08m55.468, +67d15m15.94,         4362,           52,         0.86,         1.94,        -1.68,          0.1,        -0.35,         0.12,         1.06,          0.1
          UMi,     Bel10042, 15h08m52.206, +67d12m46.63,         4316,           18,         0.89,         1.93,        -2.23,          0.1,         0.12,         0.09,        -0.03,         0.16
          UMi,     Bel40023, 15h09m14.874, +67d17m44.83,         4367,           15,         0.98,         1.91,        -2.12,          0.1,        -0.14,          0.1,         -0.0,         0.17
          UMi,     Bel10044, 15h08m42.309, +67d13m12.95,         4358,           13,         0.98,         1.91,        -1.91,          0.1,         0.05,         0.09,         0.07,         0.18
          UMi,     Bel40030, 15h09m08.323, +67d21m10.5s,         4486,           23,         1.31,         1.83,        -2.32,          0.1,         0.19,          0.1,        -0.11,         0.17
          UMi,     Bel10091, 15h09m06.465, +67d17m07.08,         4529,           25,         1.35,         1.82,        -2.07,          0.1,        -0.12,         0.12,        -0.26,         0.24
          UMi,       Pal157, 15h09m39.29s, +67d21m22.8s,         4750,           41,         1.48,         1.79,        -2.05,         0.11,        -0.02,         0.13,         0.38,         0.19
          UMi,     Bel40502, 15h09m33.193, +67d22m32.25,         4726,           32,         2.03,         1.66,        -1.76,         0.11,        -0.39,         0.23,         0.56,         0.26
          Scl,      1002447, 00h59m21.661, -33d41m01.61,         4710,           38,         1.27,         1.84,        -2.02,          0.1,         0.26,          0.1,        -0.42,         0.21
          Scl,      1003386, 00h59m26.867, -33d40m28.9s,         4695,           34,         1.49,         1.79,        -1.29,          0.1,         0.06,          0.1,        -0.34,         0.22
          Scl,      1003443, 00h59m27.336, -33d38m47.34,         4436,           68,         1.26,         1.84,        -1.82,          0.1,        -0.11,         0.13,        -0.56,         0.24
          Scl,      1003505, 00h59m27.129, -33d43m42.13,         4391,           24,         0.88,         1.93,        -1.81,          0.1,         0.05,         0.09,        -0.22,         0.14
          Scl,      1003702, 00h59m28.724, -33d38m56.76,         4604,           50,         1.58,         1.77,        -1.87,          0.1,         0.14,         0.11,        -0.52,         0.26
          Scl,      1004135, 00h59m30.622, -33d42m06.75,         4670,           44,         1.51,         1.79,        -2.09,         0.11,         0.09,         0.12,        -0.38,         0.19
          Scl,      1004775, 00h59m33.816, -33d42m37.92,         4639,           38,         1.51,         1.79,        -1.29,          0.1,        -0.23,         0.11,        -0.43,         0.23
          Scl,      1004838, 00h59m34.091, -33d43m51.28,         4593,           32,         1.49,         1.79,        -1.57,          0.1,         0.04,          0.1,        -0.24,         0.18
          Scl,      1004861, 00h59m34.241, -33d43m18.73,         4859,           46,         1.74,         1.73,        -1.68,         0.11,         0.16,         0.11,        -0.57,         0.22
          Scl,      1005103, 00h59m35.374, -33d44m09.2s,         3873,           11,         0.39,         2.05,        -1.28,          0.1,        -0.37,         0.08,        -0.22,         0.16
          Scl,      1005366, 00h59m36.956, -33d41m55.66,         4429,           19,         1.07,         1.89,        -1.41,          0.1,        -0.03,         0.09,        -0.36,         0.18
          Scl,      1005429, 00h59m37.104, -33d43m06.22,         4689,           38,         1.33,         1.83,         -2.6,         0.11,         0.41,         0.11,        -0.55,         0.18
          Scl,      1005527, 00h59m37.572, -33d43m33.35,         4476,           22,         1.06,         1.89,        -1.32,          0.1,         0.01,         0.09,        -0.26,         0.15
          Scl,      1005745, 00h59m38.401, -33d45m10.55,         4167,           22,         0.69,         1.98,        -1.67,          0.1,         0.11,         0.09,         0.19,         0.14
          Scl,      1006833, 00h59m44.414, -33d43m00.29,         4665,           35,         1.61,         1.76,        -1.43,          0.1,        -0.08,          0.1,        -0.67,         0.23
          Scl,      1006970, 00h59m44.908, -33d44m34.81,         4467,           19,         1.07,         1.89,        -1.07,          0.1,         -0.2,         0.09,        -0.89,          0.2
          Scl,      1007034, 00h59m45.317, -33d43m53.56,         4576,           25,         1.06,         1.89,        -1.85,          0.1,         0.03,         0.09,        -0.22,         0.15
          Scl,      1007039, 00h59m44.732, -33d49m12.84,         4518,           28,         1.05,          1.9,        -1.93,          0.1,         0.14,         0.09,        -0.19,         0.16
          Scl,      1007312, 00h59m46.158, -33d48m38.93,         4346,           16,         0.83,         1.95,        -1.59,          0.1,         0.06,         0.09,        -0.17,         0.14
          Scl,      1007349, 00h59m46.903, -33d43m45.6s,         4486,           21,          1.2,         1.86,        -1.43,          0.1,          0.1,         0.09,        -0.28,         0.19
          Scl,      1007490, 00h59m47.264, -33d46m30.32,         4187,           14,         0.67,         1.98,        -1.23,          0.1,        -0.35,         0.09,        -0.22,         0.15
          Scl,      1007618, 00h59m47.671, -33d47m29.17,         4319,           16,         0.86,         1.94,        -1.12,          0.1,          0.0,          0.1,        -0.28,         0.15
          Scl,      1007842, 00h59m49.099, -33d44m04.62,         4483,           24,         1.13,         1.87,        -1.96,          0.1,         0.23,         0.09,        -0.05,         0.17
          Scl,      1007969, 00h59m49.421, -33d46m46.61,         4758,           51,         1.65,         1.75,         -2.0,         0.11,         0.26,         0.11,        -0.51,         0.26
          Scl,      1008226, 00h59m50.21s, -33d51m23.33,         4729,           84,         2.01,         1.67,        -1.95,         0.12,        -0.21,         0.25,         0.94,          0.2
          Scl,      1008505, 00h59m51.902, -33d47m43.31,         4434,           18,         1.06,         1.89,        -1.23,          0.1,        -0.09,         0.09,         -0.1,         0.15
          Scl,      1008522, 00h59m52.28s, -33d44m54.47,         4230,           14,         0.55,         2.01,        -2.01,          0.1,         0.11,         0.09,         0.05,         0.13
          Scl,      1008666, 00h59m52.849, -33d45m18.51,         4587,           34,         1.19,         1.86,         -2.3,          0.1,         0.16,          0.1,        -0.86,         0.18
          Scl,      1009300, 00h59m55.679, -33d46m39.76,         4326,           15,         0.65,         1.99,        -2.17,          0.1,          0.2,         0.09,        -0.45,         0.15
          Scl,      1009320, 00h59m55.868, -33d45m43.4s,         4648,           23,          1.3,         1.83,        -1.26,          0.1,        -0.14,         0.09,         -0.1,         0.19
          Scl,      1009336, 00h59m55.716, -33d48m00.63,         4666,           38,         1.57,         1.77,        -1.56,          0.1,          0.1,          0.1,        -0.31,         0.22
          Scl,      1009529, 00h59m56.713, -33d46m43.27,         4516,           20,         1.14,         1.87,        -1.33,          0.1,        -0.06,         0.09,        -0.16,         0.17
          Scl,      1009824, 00h59m58.239, -33d45m50.44,         4356,           17,         0.85,         1.94,        -1.57,          0.1,         0.09,         0.09,         0.01,         0.15
          Scl,      1010313, 00h59m59.987, -33d50m54.43,         4770,           52,         1.61,         1.76,        -2.78,         0.13,         0.47,         0.17,        -0.43,         0.21
          Scl,      1010524, 01h00m01.265, -33d47m34.33,         4626,           26,          1.5,         1.79,        -1.02,          0.1,        -0.06,          0.1,        -0.43,         0.23
          Scl,      1010633, 01h00m01.448, -33d51m16.41,         4614,           31,         1.07,         1.89,        -1.96,          0.1,          0.1,          0.1,        -1.64,         0.21
          Scl,      1010730, 01h00m01.987, -33d50m22.6s,         4681,           39,         1.63,         1.76,        -1.27,          0.1,         -0.1,         0.11,         0.11,          0.2
          Scl,      1010824, 01h00m02.556, -33d48m49.59,         4427,           25,         0.91,         1.93,        -2.33,          0.1,          0.3,         0.09,        -0.42,         0.14
          Scl,      1011261, 01h00m04.222, -33d52m21.75,         4397,           36,         0.82,         1.95,        -2.73,          0.1,         0.35,          0.1,        -0.63,         0.13
          Scl,      1011316, 01h00m04.813, -33d49m32.98,         4512,           21,         1.09,         1.89,        -1.45,          0.1,        -0.09,         0.09,        -0.27,         0.18
          Scl,      1011518, 01h00m05.955, -33d48m09.27,         4595,           34,         1.43,          1.8,        -2.01,          0.1,         0.24,          0.1,         0.23,         0.17
          Scl,      1011828, 01h00m07.278, -33d48m16.94,         4749,           28,         1.39,         1.81,        -1.24,          0.1,        -0.09,         0.09,         0.14,         0.19
          Scl,      1005921, 00h59m40.325, -33d36m06.37,         4250,           16,         0.73,         1.97,        -1.66,          0.1,         0.15,         0.09,          0.2,         0.14
          Scl,      1005940, 00h59m40.465, -33d35m53.79,         4413,           31,         0.94,         1.92,        -2.48,          0.1,         0.45,          0.1,        -0.11,         0.17
          Scl,      1008035, 00h59m50.815, -33d36m20.54,         4526,           26,         1.26,         1.84,        -1.18,          0.1,         -0.1,          0.1,        -0.36,         0.22
          Scl,      1008106, 00h59m50.991, -33d38m36.36,         4668,           56,         1.68,         1.74,        -2.19,         0.11,         0.32,         0.13,         0.91,         0.21
          Scl,      1008462, 00h59m52.643, -33d38m56.13,         4570,           41,         1.44,          1.8,         -1.8,          0.1,         0.05,         0.11,        -0.03,         0.23
          Scl,      1008832, 00h59m54.469, -33d37m53.28,         4644,           20,          1.1,         1.88,        -1.21,          0.1,         -0.1,         0.09,         0.05,         0.19
          Scl,      1008882, 00h59m54.876, -33d36m30.22,         4758,           52,         1.57,         1.77,        -2.07,         0.11,         0.44,         0.12,        -0.55,         0.27
          Scl,      1009348, 00h59m56.718, -33d38m30.62,         4708,           41,         1.52,         1.78,        -1.43,          0.1,        -0.29,         0.13,         -0.1,         0.25
          Scl,      1009387, 00h59m56.781, -33d39m28.45,         4640,           61,         1.53,         1.78,        -1.44,         0.11,         0.11,         0.11,         0.27,         0.22
          Scl,      1009538, 00h59m57.597, -33d38m32.32,         4416,           23,         1.01,          1.9,        -1.67,          0.1,          0.1,         0.09,         0.03,         0.16
          Scl,      1009708, 00h59m58.235, -33d40m29.94,         4902,           85,         1.95,         1.68,        -1.86,         0.12,          0.3,          0.2,         0.74,         0.26
          Scl,      1010002, 00h59m59.639, -33d39m31.66,         4494,           24,          1.1,         1.88,        -1.29,          0.1,        -0.09,         0.09,        -0.13,         0.18
          Scl,      1010042, 01h00m00.047, -33d37m28.09,         4674,           31,         1.42,         1.81,        -1.17,          0.1,        -0.14,          0.1,        -0.27,         0.24
          Scl,      1010069, 01h00m00.064, -33d38m34.17,         4182,           15,         0.52,         2.02,        -1.35,          0.1,         -0.3,         0.09,         0.18,         0.13
          Scl,      1010125, 01h00m00.056, -33d40m56.65,         4642,           42,         1.51,         1.78,        -1.45,          0.1,        -0.07,         0.11,        -0.46,         0.26
          Scl,      1010320, 01h00m00.974, -33d41m36.03,         4572,           36,         1.25,         1.85,        -1.88,          0.1,         0.19,          0.1,         0.05,         0.19
          Scl,      1010388, 01h00m01.475, -33d39m49.53,         4272,           17,         0.89,         1.93,        -1.16,          0.1,        -0.06,          0.1,        -0.12,         0.16
          Scl,      1010533, 01h00m02.171, -33d39m16.72,         4653,           35,         1.37,         1.82,        -1.64,          0.1,         0.01,          0.1,         0.21,         0.19
          Scl,      1010605, 01h00m02.403, -33d40m19.85,         4353,           27,         0.74,         1.97,        -2.65,          0.1,         0.27,          0.1,        -0.44,         0.14
          Scl,      1010628, 01h00m02.457, -33d41m16.32,         4509,           28,         1.26,         1.85,        -1.38,          0.1,         -0.1,          0.1,        -0.19,         0.21
          Scl,      1011442, 01h00m06.19s, -33d42m38.95,         4672,           43,         1.59,         1.77,        -1.32,          0.1,        -0.18,         0.12,        -0.39,         0.27
          Scl,      1011513, 01h00m06.714, -33d40m27.1s,         4654,           36,         1.53,         1.78,        -1.44,          0.1,        -0.08,          0.1,        -0.07,         0.22
          Scl,      1011529, 01h00m06.354, -33d44m57.61,         4597,           31,         1.29,         1.84,         -1.4,          0.1,        -0.06,          0.1,        -0.01,         0.22
          Scl,      1011633, 01h00m06.874, -33d43m44.63,         4649,           49,         1.55,         1.77,        -1.88,         0.11,         0.22,         0.12,          0.1,         0.24
          Scl,      1011716, 01h00m07.571, -33d40m52.3s,         4728,           37,         1.53,         1.78,        -1.28,          0.1,        -0.26,         0.11,        -0.02,         0.22
          Scl,      1011742, 01h00m07.436, -33d43m19.68,         4447,           25,         0.86,         1.94,         -1.9,          0.1,         0.02,         0.09,        -0.71,         0.16
          Scl,      1011802, 01h00m07.401, -33d45m57.18,         4442,           36,         0.85,         1.94,        -1.91,          0.1,         0.24,          0.1,        -0.06,         0.16
          Scl,      1011834, 01h00m07.797,   -33d43m45s,         4987,           66,         1.83,         1.71,        -1.73,         0.11,        -0.01,         0.15,         0.09,         0.27
          Scl,      1011955, 01h00m08.469, -33d42m03.52,         4561,           31,         1.41,         1.81,        -1.27,          0.1,        -0.13,          0.1,        -0.16,         0.27
          Scl,      1012132, 01h00m09.395, -33d42m23.55,         4723,           44,         1.37,         1.82,         -2.1,         0.11,         0.23,         0.11,         0.31,         0.19
          Scl,      1012257, 01h00m09.773, -33d43m44.24,         4463,           25,         1.19,         1.86,        -1.08,          0.1,        -0.37,         0.09,          1.0,          0.1
          Scl,      1012316, 01h00m10.385, -33d41m04.54,         4472,           30,         1.12,         1.88,        -1.44,          0.1,         0.04,         0.09,         0.24,         0.16
          Scl,      1013095, 01h00m13.89s, -33d41m22.29,         4887,           87,         2.19,         1.62,        -1.39,         0.11,        -0.09,         0.17,         1.24,         0.18
          Scl,      1013218, 01h00m14.414, -33d41m46.68,         4622,           44,         1.49,         1.79,        -1.55,          0.1,        -0.06,         0.11,         1.51,         0.11
          Scl,      1013820, 01h00m17.126, -33d42m03.67,         4855,           41,         1.76,         1.73,         -1.1,          0.1,        -0.15,         0.11,         0.05,         0.25
          Scl,      1013881, 01h00m17.079, -33d45m13.64,         4734,           59,         1.37,         1.82,        -2.15,         0.11,         0.45,         0.13,         0.92,         0.16
          Scl,      1013928, 01h00m17.503, -33d43m07.53,         4603,           31,         1.39,         1.81,        -1.31,          0.1,        -0.09,          0.1,         0.03,          0.2
          Scl,      1014027, 01h00m17.591, -33d46m54.83,         4458,           56,         1.13,         1.88,        -2.04,          0.1,         0.14,         0.11,         0.11,         0.17
          Scl,      1014153, 01h00m18.232, -33d47m07.85,         4812,           61,         1.71,         1.74,        -1.04,          0.1,        -0.18,         0.14,        -0.06,         0.25
          Scl,      1014294, 01h00m18.954, -33d45m14.58,         4511,           48,         0.98,         1.91,         -1.9,          0.1,         0.22,          0.1,          0.0,         0.16
          Scl,      1014488, 01h00m19.76s, -33d46m02.86,         4656,           77,         1.74,         1.73,        -2.05,         0.12,         0.23,         0.17,         0.79,         0.22
          Scl,      1014531, 01h00m19.964, -33d45m44.52,         4465,           38,         1.13,         1.88,        -1.14,          0.1,        -0.25,         0.11,         -0.1,         0.16
          Scl,      1014728, 01h00m20.746, -33d47m10.72,         4325,           40,         0.73,         1.97,        -1.73,          0.1,        -0.26,          0.1,        -0.63,         0.15
          Scl,      1015644, 01h00m25.074, -33d43m33.21,         4587,           68,         1.19,         1.86,         -2.0,          0.1,         0.05,         0.13,        -0.16,         0.21
          Scl,      1010215, 01h00m00.783, -33d38m27.61,         4569,           42,         1.35,         1.82,        -1.73,         0.11,         0.08,         0.13,         -0.2,         0.22
          Scl,      1010229, 01h00m00.558, -33d41m36.16,         4294,           26,         0.95,         1.92,        -1.48,          0.1,         0.15,         0.11,         0.18,         0.16
          Scl,      1010559, 01h00m02.295, -33d38m52.38,         4164,           19,         0.69,         1.98,        -1.22,          0.1,        -0.02,          0.1,        -0.04,         0.16
          Scl,      1010568, 01h00m02.219, -33d40m20.76,         4402,           30,         1.08,         1.89,        -1.44,          0.1,         0.03,         0.11,         0.06,         0.17
          Scl,      1011213, 01h00m05.537, -33d37m56.88,         4678,           42,         1.53,         1.78,        -1.03,          0.1,        -0.04,         0.12,         0.19,          0.2
          Scl,      1011494, 01h00m06.736, -33d39m26.07,         4789,           50,         1.56,         1.77,        -1.74,         0.11,         0.39,         0.13,         0.19,         0.24
          Scl,      1011587, 01h00m07.051, -33d40m46.38,         4481,           38,         1.31,         1.83,        -1.45,          0.1,        -0.03,         0.12,        -0.03,         0.21
          Scl,      1011954, 01h00m08.537, -33d41m20.26,         4824,           63,          1.7,         1.74,        -2.09,         0.14,         0.25,         0.22,         0.34,         0.25
          Scl,      1012307, 01h00m10.186, -33d42m39.7s,         4929,           83,         2.06,         1.66,        -1.26,         0.13,        -0.12,         0.26,         1.16,         0.18
          Scl,      1013242, 01h00m14.685, -33d39m57.48,         4290,           20,         0.81,         1.95,        -1.17,          0.1,         0.03,          0.1,         -0.3,         0.19
          Scl,      1013377, 01h00m15.362, -33d39m05.9s,         4226,           19,          0.6,          2.0,        -1.51,          0.1,        -0.22,         0.09,        -0.03,         0.18
          Scl,      1013911, 01h00m17.354, -33d43m59.4s,         4426,           42,         1.07,         1.89,        -2.43,         0.11,         0.29,         0.12,         0.01,         0.17
          Scl,      1013949, 01h00m17.802, -33d41m14.68,         4559,           39,         1.44,          1.8,        -1.37,          0.1,         -0.1,         0.12,        -0.18,         0.26
          Scl,      1013976, 01h00m17.611, -33d44m10.88,         4518,           36,         1.24,         1.85,        -1.41,          0.1,         0.14,         0.11,         0.11,         0.16
          Scl,      1014192, 01h00m19.089, -33d40m07.38,         4751,           45,         1.48,         1.79,        -1.56,          0.1,         0.03,         0.12,         0.27,         0.23
          Scl,      1015134, 01h00m22.967, -33d43m02.05,         4140,           17,          0.6,          2.0,        -1.19,          0.1,        -0.09,          0.1,        -0.58,         0.18
          Scl,      1015237, 01h00m23.289, -33d44m17.39,         4797,           67,         1.76,         1.73,        -1.78,         0.12,         0.15,         0.17,        -0.09,         0.26
          Scl,      1015286, 01h00m23.095, -33d48m09.43,         4640,           51,         1.51,         1.78,        -1.31,          0.1,        -0.03,         0.14,         0.22,         0.19
          Scl,      1015388, 01h00m24.217, -33d40m57.9s,         4691,           53,         1.74,         1.73,        -1.94,         0.12,         0.26,         0.16,         0.71,         0.24
          Scl,      1015548, 01h00m24.615, -33d44m28.66,         4450,           38,         0.99,         1.91,        -2.17,          0.1,         0.21,         0.11,         0.09,         0.18
          Scl,      1015616, 01h00m25.184, -33d41m45.98,         4845,           57,         1.66,         1.75,        -2.27,         0.12,         0.31,         0.17,        -0.28,         0.26
          Scl,      1015746, 01h00m25.296, -33d46m37.9s,         4657,           47,         1.52,         1.78,        -1.48,         0.11,          0.0,         0.14,        -0.39,         0.25
          Scl,      1016486, 01h00m28.42s, -33d47m41.38,         4632,           50,         1.27,         1.84,        -2.52,         0.12,         0.52,         0.15,        -0.32,         0.17
          Scl,      1016539, 01h00m28.537, -33d48m50.25,         4614,           51,          1.4,         1.81,        -1.76,         0.11,         0.17,         0.13,         0.18,         0.19
          Scl,      1016610, 01h00m29.423, -33d42m56.02,         4240,           20,         0.78,         1.96,        -1.43,          0.1,        -0.02,         0.09,         0.12,         0.14
          Scl,      1016727, 01h00m29.91s, -33d43m28.8s,         4628,           58,         1.42,         1.81,        -2.28,         0.12,         0.36,         0.14,        -0.26,         0.22
          Scl,      1016958, 01h00m30.687, -33d45m32.07,         4572,           40,         1.45,          1.8,        -1.36,          0.1,        -0.06,         0.12,         -0.3,         0.23
          Scl,      1017220, 01h00m32.132, -33d44m18.46,         4271,           19,         0.63,         1.99,        -1.62,          0.1,          0.2,         0.09,         0.05,         0.14
          Scl,      1017418, 01h00m32.883, -33d45m24.31,         4546,           41,         1.23,         1.85,        -1.57,          0.1,        -0.12,         0.12,        -0.33,          0.2
          Scl,      1017995, 01h00m35.437, -33d46m58.87,         4496,           31,         1.21,         1.86,        -1.37,          0.1,         0.12,          0.1,        -0.13,         0.18
          Scl,      1018123, 01h00m35.929, -33d48m14.29,         4280,           23,         0.79,         1.96,        -1.55,          0.1,         0.05,          0.1,         0.15,         0.14
          Scl,      1018551, 01h00m38.114, -33d48m16.74,         4182,           20,         0.53,         2.02,        -1.72,          0.1,         0.14,         0.09,        -0.05,         0.14
          Scl,      1010841, 01h00m03.592, -33d39m26.87,         4314,           24,          0.8,         1.95,        -1.34,          0.1,        -0.13,          0.1,         0.06,         0.14
          For,        73729, 02h40m04.39s, -34d27m11.6s,         3813,            8,         0.35,         2.06,        -0.64,          0.1,         -0.0,          0.1,         0.26,         0.19
          For,            1, 02h40m09.97s, -34d29m59.1s,         4069,           14,         0.52,         2.02,        -1.72,          0.1,        -0.03,         0.09,         0.06,         0.18
          For,        91907, 02h40m21.49s, -34d35m20.9s,         4022,           17,         0.64,         1.99,        -1.08,          0.1,         0.05,         0.11,         0.42,         0.17
          For,        83709, 02h40m13.49s, -34d30m02.1s,         4016,           11,         0.52,         2.02,        -0.72,          0.1,         0.21,          0.1,         0.53,         0.16
          For,        79866, 02h40m09.87s, -34d29m08.4s,         4135,           14,         0.72,         1.97,        -1.06,          0.1,         0.15,          0.1,          0.4,         0.23
          For,        76382, 02h40m06.78s, -34d29m27.4s,         4115,           14,         0.69,         1.98,        -1.14,          0.1,         0.02,          0.1,        -0.01,         0.21
          For,        75425, 02h40m05.94s, -34d32m00.8s,         4074,           13,         0.55,         2.01,        -1.42,          0.1,        -0.16,         0.09,        -0.09,         0.19
          For,        55609, 02h39m47.91s, -34d27m46.7s,         3907,           12,         0.55,         2.01,        -0.83,          0.1,        -0.07,          0.1,         0.45,         0.17
          For,        40828, 02h39m35.23s, -34d24m40.1s,         4096,           15,         0.67,         1.98,        -1.16,          0.1,         0.19,          0.1,         0.05,         0.26
          For,        78829,  02h40m08.9s, -34d34m09.8s,         4230,           21,         0.97,         1.91,         -0.9,          0.1,         0.11,         0.11,         0.38,         0.21
          For,        69557, 02h40m00.57s, -34d32m21.5s,         4227,           23,         1.03,          1.9,         -1.1,          0.1,        -0.08,         0.11,          0.0,         0.27
          For,        69279, 02h40m00.32s, -34d28m21.3s,         4295,           19,          1.0,         1.91,        -1.07,          0.1,         -0.0,         0.11,         0.33,         0.21
          For,        68357, 02h39m59.44s, -34d32m12.6s,         4373,           20,         1.03,          1.9,        -1.15,          0.1,         0.07,          0.1,         0.68,         0.19
          For,        78501, 02h40m08.61s,   -34d35m11s,         5065,           39,         1.66,         1.75,        -0.85,         0.11,         0.08,         0.15,         1.18,         0.16
          For,        95661, 02h40m25.13s, -34d33m00.2s,         3976,           16,         0.36,         2.06,        -1.51,          0.1,        -0.09,          0.1,         0.04,         0.22
          For,        90067, 02h40m19.65s, -34d33m41.7s,         3740,           11,          0.4,         2.05,        -0.78,          0.1,         -0.1,         0.11,         0.23,         0.21
          For,        82274, 02h40m12.12s, -34d30m47.6s,         4112,           16,         0.74,         1.97,        -1.13,          0.1,        -0.12,          0.1,         1.03,          0.1
          For,        81876, 02h40m11.72s, -34d29m59.5s,         3849,           12,         0.44,         2.04,        -0.89,          0.1,        -0.12,         0.11,         0.78,         0.13
          For,        81604, 02h40m11.46s, -34d29m13.2s,         4381,           18,         0.96,         1.92,        -1.67,          0.1,         0.13,          0.1,         0.24,         0.25
          For,        79473, 02h40m09.48s, -34d29m47.9s,         4130,           15,         0.74,         1.97,        -1.15,          0.1,        -0.18,          0.1,         -0.2,         0.25
          For,        75661, 02h40m06.15s, -34d28m52.2s,         3902,           12,         0.16,          2.1,        -1.11,          0.1,        -0.17,         0.09,         0.26,         0.17
          For,        74926, 02h40m05.48s, -34d32m42.7s,         3747,           11,         0.21,         2.09,        -1.03,          0.1,         -0.2,          0.1,         0.39,         0.19
          For,        74618, 02h40m05.19s, -34d33m58.7s,         3892,           13,         0.59,          2.0,        -0.91,          0.1,        -0.11,         0.11,         0.55,         0.15
          For,        71555, 02h40m02.41s, -34d30m37.6s,         4207,           18,         0.83,         1.95,        -1.11,          0.1,         0.18,          0.1,         0.32,         0.21
          For,        64059, 02h39m55.38s, -34d29m54.8s,         3794,           12,         0.32,         2.07,        -1.05,          0.1,        -0.21,          0.1,         0.01,         0.19
          For,        55262, 02h39m47.65s, -34d27m05.8s,         4016,           19,         0.45,         2.04,        -0.91,          0.1,         0.32,         0.13,         0.43,         0.17
          For,        84939, 02h40m14.64s, -34d35m06.2s,         4310,           23,         1.03,          1.9,        -1.19,          0.1,         0.01,         0.13,         0.11,         0.27
          For,        43926, 02h39m37.96s, -34d22m37.1s,         4630,           26,         1.28,         1.84,        -0.93,          0.1,        -0.02,         0.12,          0.7,          0.2
          For,        67102, 02h39m58.22s, -34d25m49.2s,         4777,           28,         1.68,         1.75,        -0.96,         0.11,         0.07,         0.14,          1.0,         0.13
          For,        90218, 02h40m19.81s,   -34d34m08s,         4570,           35,         1.68,         1.74,        -0.93,         0.11,        -0.46,          0.2,         0.86,         0.25
          Sex,          212, 10h12m16.13s, -01d45m47.9s,         4389,           17,         0.78,         1.96,        -1.64,          0.1,        -0.29,         0.09,        -0.48,         0.16
          Sex,          169, 10h12m41.86s,   -01d45m27s,         4270,           13,         0.56,         2.01,        -1.87,          0.1,        -0.03,         0.09,         0.14,         0.14
          Sex,          390, 10h13m23.76s, -01d35m36.2s,         4769,           34,         1.46,          1.8,        -1.88,          0.1,         -0.2,         0.12,        -0.25,          0.2
          Sex,          442, 10h13m55.83s, -01d39m29.5s,         4822,           36,         1.57,         1.77,        -1.84,         0.11,        -0.18,         0.16,         0.13,          0.2
          Sex,          470, 10h13m26.01s, -01d36m10.9s,         4728,           33,         1.55,         1.78,        -1.67,          0.1,        -0.16,         0.12,        -0.22,          0.2


==> datafile7.txt <==
# Title: Neutron Star Mergers Are the Dominant Source of the r-process in the Early Evolution of Dwarf Galaxies
# Authors: Gina E. Duggan, Evan N. Kirby, Serge M. Andrievsky, and Sergey A. Korotin
# Table: Non-LTE Effects
# ================================================================================
# Description of file: datafile7.txt
# --------------------------------------------------------------------------------
#  Label       Explanations
# --------------------------------------------------------------------------------
#        System System
#          Name Object name
#          Teff Effective temperature [K]
#        e_Teff Uncertainty in Teff
#        log(g) Log of surface gravity [cm/s2]
#            vt Microturbulent velocity [km/s]
#        [Fe/H] Iron abundance relative to the Sun [Sun]
#      e_[Fe/H] Uncertainty in [Fe/H]
#        [a/Fe] Atmospheric alpha-to-iron ratio relative to the Sun [Sun]
#      e_[a/Fe] Uncertainty in [alpha/Fe]
#   [Ba/Fe]_LTE Barium-to-iron ratio relative to the Sun assuming local thermodynamic equilibrium (LTE) [Sun]
# e_[Ba/Fe]_LTE Uncertainty in [Ba/Fe]_LTE
#  [Ba/Fe]_NLTE [Ba/Fe] without assuming LTE
# --------------------------------------------------------------------------------
#      System,         Name,         Teff,       e_Teff,       log(g),           vt,       [Fe/H],     e_[Fe/H],       [a/Fe],     e_[a/Fe],  [Ba/Fe]_LTE,e_[Ba/Fe]_LTE, [Ba/Fe]_NLTE
          Dra,       653393,         4242,           20,         0.12,         2.11,        -2.41,          0.1,         -0.0,         0.09,         -1.3,         0.14,         -1.2
          For,        74926,         3747,           11,         0.21,         2.09,        -1.03,          0.1,         -0.2,          0.1,         0.39,         0.19,         0.34
          For,        64059,         3794,           12,         0.32,         2.07,        -1.05,          0.1,        -0.21,          0.1,         0.01,         0.19,         0.16
          For,        55262,         4016,           19,         0.45,         2.04,        -0.91,          0.1,         0.32,         0.13,         0.43,         0.17,         0.32
          For,        58973,         3856,           11,         0.36,         2.06,        -1.14,          0.1,        -0.09,          0.1,         0.13,         0.17,          0.1
          Scl,      1008522,         4230,           14,         0.55,         2.01,        -2.01,          0.1,         0.11,         0.09,         0.05,         0.13,         0.05
          Scl,      1010313,         4770,           52,         1.61,         1.76,        -2.78,         0.13,         0.47,         0.17,        -0.43,         0.21,        -0.35
          Scl,      1003537,         4280,           18,         0.58,         2.01,        -2.26,          0.1,         0.21,         0.09,        -0.32,         0.13,        -0.33
          Scl,      1013218,         4622,           44,         1.49,         1.79,        -1.55,          0.1,        -0.06,         0.11,         1.51,         0.11,         1.35
          Scl,      1016539,         4614,           51,          1.4,         1.81,        -1.76,         0.11,         0.17,         0.13,         0.18,         0.19,         0.19
          Scl,      1018551,         4182,           20,         0.53,         2.02,        -1.72,          0.1,         0.14,         0.09,        -0.05,         0.14,        -0.05
          UMi,       Pal119,         5075,           48,          2.0,         1.67,        -1.83,         0.11,        -0.36,         0.23,         0.75,         0.21,         0.74


==> datafile9_v2.txt <==
# Title: Neutron Star Mergers Are the Dominant Source of the r-process in the Early Evolution of Dwarf Galaxies
# Authors: Gina E. Duggan, Evan N. Kirby, Serge M. Andrievsky, and Sergey A. Korotin
# Table: Comparison Between High-Resolution and DEIMOS Abundances
# ================================================================================
# Description of file: datafile9.txt
# --------------------------------------------------------------------------------
#  Label       Explanations
# --------------------------------------------------------------------------------
#          System System
#            Name Object name
#         Ref_HRS HRS Reference
#        Name_HRS Object name HRS
#            Teff Effective temperature [K]
#          log(g) Log of surface gravity [cm/s2]
#              vt Microturbulent velocity [km/s]
#          [Fe/H] Iron abundance relative to the Sun [Sun]
#        e_[Fe/H] Uncertainty in [Fe/H]
#          [a/Fe] Atmospheric alpha-to-iron ratio relative to the Sun [Sun]
#        e_[a/Fe] Uncertainty in [alpha/Fe]
#         [Ba/Fe] Barium-to-iron ratio relative to the Sun [Sun]
#       e_[Ba/Fe] Uncertainty in [Ba/Fe]
#        Teff_HRS Teff HRS
#      log(g)_HRS log(g) HRS
#          vt_HRS Microturbulent velocity HRS
#      [Fe/H]_HRS [Fe/H] HRS
#    e_[Fe/H]_HRS Uncertainty in [Fe/H] HRS
#      [a/Fe]_HRS [alpha/iron] HRS
#    e_[a/Fe]_HRS Uncertainty in [alpha/Fe] HRS
#     [Ba/Fe]_HRS [Ba/Fe] HRS
#   e_[Ba/Fe]_HRS Uncertainty in [Ba/Fe] HRS
# --------------------------------------------------------------------------------
# Note (1): Our MRS [Ba/Fe] measurements for the MW Halo stars adopted the stellar parameters from Fulbright 2000. 
# --------------------------------------------------------------------------------
#        System,           Name,        Ref_HRS,       Name_HRS,           Teff,         log(g),             vt,         [Fe/H],       e_[Fe/H],         [a/Fe],       e_[a/Fe],        [Ba/Fe],      e_[Ba/Fe],       Teff_HRS,     log(g)_HRS,         vt_HRS,     [Fe/H]_HRS,   e_[Fe/H]_HRS,     [a/Fe]_HRS,   e_[a/Fe]_HRS,    [Ba/Fe]_HRS,  e_[Ba/Fe]_HRS
       NGC 2419,    N2419-S1004,        Cohen12,    n2419_S1004,           4448,           0.98,           1.91,          -2.15,           0.09,           0.33,           0.09,          -0.17,           0.22,           4482,           1.02,               ,          -2.15,           0.14,           0.25,           0.11,           -0.1,           0.19
       NGC 2419,    N2419-S1065,        Cohen12,    n2419_S1065,           4390,           0.83,           1.95,          -2.11,           0.09,           0.33,           0.09,          -0.01,           0.19,           4455,           0.88,               ,           -2.1,           0.15,           0.07,            0.1,          -0.21,           0.09
       NGC 2419,    N2419-S1131,        Cohen12,    n2419_S1131,           4354,           0.78,           1.96,          -2.12,           0.08,            0.3,           0.09,           0.09,           0.17,           4382,           0.84,               ,           -2.1,           0.15,           0.16,           0.09,           0.03,           0.05
       NGC 2419,    N2419-S1166,        Cohen12,    n2419_S1166,           4300,           0.69,           1.98,          -2.04,           0.08,           0.09,           0.09,          -0.29,           0.17,           4350,           0.89,               ,          -2.07,           0.13,           0.35,           0.11,          -0.18,            0.1
       NGC 2419,    N2419-S1209,        Cohen12,    n2419_S1209,           4265,           0.65,           1.99,          -2.29,           0.08,           0.17,           0.09,          -0.04,           0.17,           4317,           0.71,               ,          -2.32,           0.11,           0.36,           0.13,           0.02,           0.16
       NGC 2419,    N2419-S1305,        Cohen12,    n2419_S1305,           4352,            0.8,           1.95,          -2.21,           0.09,           0.29,           0.09,           0.03,           0.17,           4385,           0.84,               ,          -2.25,           0.18,           0.41,            0.1,           0.19,           0.06
       NGC 2419,    N2419-S1814,        Cohen12,    n2419_S1814,           4225,           0.54,           2.01,           -2.2,           0.08,           0.11,           0.09,           0.16,           0.15,           4472,           0.62,               ,          -2.26,           0.14,           0.44,           0.09,          -0.01,           0.18
       NGC 2419,     N2419-S223,        Cohen12,     n2419_S223,           4053,            0.4,           2.05,          -2.23,           0.08,            0.1,           0.09,           0.23,           0.16,           4265,           0.61,               ,          -2.19,           0.15,           0.23,           0.11,           0.23,           0.24
       NGC 2419,     N2419-S406,        Cohen12,     n2419_S406,           4400,           0.91,           1.93,           -2.1,           0.09,           0.21,           0.09,           0.06,           0.17,           4448,           0.95,               ,           -2.1,           0.13,           0.29,           0.11,          -0.21,            0.1
       NGC 2419,     N2419-S458,        Cohen12,     n2419_S458,           4480,           0.99,           1.91,           -2.1,           0.09,           0.38,           0.09,           0.51,           0.17,           4480,           1.02,               ,          -2.15,           0.15,           0.21,           0.08,          -0.17,           0.17
       NGC 2419,     N2419-S973,        Cohen12,     n2419_S973,           4290,           0.68,           1.98,           -2.1,           0.08,            0.2,           0.09,           0.02,           0.17,           4325,           0.74,               ,          -2.09,           0.17,           0.29,           0.16,           0.02,           0.17
            M15,          28712,       Worley13,      M15_34961,           4669,            1.4,           1.81,          -2.41,           0.08,           0.34,           0.09,           0.54,           0.12,           4627,           1.41,            2.0,           -2.3,           0.15,            0.2,           0.03,           0.26,           0.04
            M15,          45110,       Worley13,      M15_45062,           4787,           1.59,           1.77,          -2.38,           0.08,           0.25,           0.09,            0.4,           0.12,           4700,           1.54,            1.9,          -2.29,           0.11,           0.12,           0.03,           0.39,           0.03
            M15,          52908,       Worley13,      M15_38329,           4703,           1.49,           1.79,          -2.43,           0.08,           0.29,           0.09,           0.37,           0.12,           4664,           1.44,            1.8,          -2.35,           0.02,            0.2,           0.03,           0.53,           0.03
            M15,          61504,       Worley13,      M15_31796,           5378,           2.85,           1.47,          -2.04,           0.09,           0.13,           0.11,          -0.28,           0.19,           5374,           2.87,            1.5,          -2.23,           0.08,           0.23,            0.2,          -0.07,           0.13
            M15,          49283,       Worley13,      M15_42362,           5021,            2.1,           1.64,          -2.51,           0.09,           0.23,            0.1,           0.12,           0.13,           4952,            2.3,            1.7,          -2.39,           0.09,            0.2,           0.23,          -0.06,           0.05
            M15,          54430,       Worley13,      M15_39787,           4612,           1.41,           1.81,          -2.57,           0.08,           0.31,           0.09,            0.4,           0.12,           4630,           1.35,            2.0,          -2.41,           0.13,           0.09,           0.06,           0.01,           0.02
            M68,  Stet-M68-S195,         Venn12, n4590_M68-6022,           4674,           1.52,           1.78,           -2.4,           0.08,           0.26,           0.09,           0.05,           0.12,           4550,           1.53,            1.5,          -2.53,           0.23,           0.22,           0.07,            0.4,           0.12
            M68,  Stet-M68-S209,          Lee05,       n4590_93,           4274,           0.63,           1.99,          -2.28,           0.08,           0.15,           0.09,          -0.08,           0.13,           4200,            0.7,           1.95,           -2.4,           0.05,           0.31,           0.03,          -0.18,           0.11
            M68,  Stet-M68-S225,         Venn12, n4590_M68-6024,           4747,           1.62,           1.76,          -2.47,           0.08,           0.21,           0.09,           0.09,           0.12,           4650,           1.61,            1.8,          -2.66,           0.24,           0.28,           0.07,           0.43,           0.12
        Mw Halo,       BD+22626,    Fulbright00,          18995,           5525,            2.2,           1.62,           -1.1,           0.08,           0.42,           0.12,           0.62,           0.13,           5525,            2.2,           2.05,           -1.1,           0.08,           0.42,           0.12,           0.51,           0.12
        Mw Halo,       BD-00552,    Fulbright00,          16214,           4825,            2.0,           1.67,           -1.6,           0.08,           0.45,           0.12,           0.11,           0.14,           4825,            2.0,           1.45,           -1.6,           0.08,           0.45,           0.12,           0.03,           0.12
        Mw Halo,       BD-13942,    Fulbright00,          21648,           4300,            0.4,           2.04,           -1.7,           0.08,           0.45,           0.12,           0.31,           0.13,           4300,            0.4,            1.7,           -1.7,           0.08,           0.45,           0.12,           0.57,           0.12
        Mw Halo,      BD-141399,    Fulbright00,          29992,           4850,            2.0,           1.67,           -1.6,           0.08,           0.34,           0.12,            0.0,           0.23,           4850,            2.0,            2.2,           -1.6,           0.08,           0.34,           0.12,          -0.27,           0.12
        Mw Halo,       BD+14550,    Fulbright00,          15394,           5150,            3.4,           1.35,           -0.2,           0.08,           0.13,           0.12,           0.01,           0.16,           5150,            3.4,            1.0,           -0.2,           0.08,           0.13,           0.12,          -0.09,           0.12
        Mw Halo,      BD+371458,    Fulbright00,          29759,           5200,            3.0,           1.44,           -2.0,           0.08,           0.37,           0.12,            1.1,           0.19,           5200,            3.0,           1.25,           -2.0,           0.08,           0.37,           0.12,           0.09,           0.12
        Mw Halo,      BD+211969,    Fulbright00,          44716,           5000,            2.1,           1.65,           -0.9,           0.08,           0.32,           0.12,           0.08,           0.17,           5000,            2.1,            1.7,           -0.9,           0.08,           0.32,           0.12,           0.12,           0.12
        Mw Halo,       BD+62959,    Fulbright00,          38621,           4700,            1.7,           1.74,           -1.7,           0.08,           0.41,           0.12,           0.06,           0.14,           4700,            1.7,           2.25,           -1.7,           0.08,           0.41,           0.12,          -0.33,           0.12
        Mw Halo,      BD+541359,    Fulbright00,          50173,           4450,            0.6,           1.99,           -2.9,           0.08,           0.39,           0.12,          -0.83,           0.15,           4450,            0.6,           2.55,           -2.9,           0.08,           0.39,           0.12,          -1.01,           0.12
        Mw Halo,      BD+551362,    Fulbright00,          49371,           4950,            2.3,            1.6,           -1.8,           0.08,           0.46,           0.12,           0.43,           0.25,           4950,            2.3,           1.75,           -1.8,           0.08,           0.46,           0.12,           0.24,           0.12
        Mw Halo,      BD-043155,    Fulbright00,          57850,           4375,            0.8,           1.95,           -1.6,           0.08,           0.36,           0.12,           0.85,           0.14,           4375,            0.8,           2.75,           -1.6,           0.08,           0.36,           0.12,           0.35,           0.12
        Mw Halo,      BD+092653,    Fulbright00,          61824,           4400,            0.6,           1.99,           -2.3,           0.08,           0.42,           0.12,          -0.07,           0.14,           4400,            0.6,            2.8,           -2.3,           0.08,           0.42,           0.12,           -0.4,           0.12
        Mw Halo,      BD-202955,    Fulbright00,          47139,           4600,            1.3,           1.83,           -1.3,           0.08,           0.38,           0.12,           0.31,           0.14,           4600,            1.3,            1.8,           -1.3,           0.08,           0.38,           0.12,           0.16,           0.12
        Mw Halo,      BD+402408,    Fulbright00,          54858,           5250,            2.0,           1.67,           -1.0,           0.08,           0.26,           0.12,           0.31,           0.12,           5250,            2.0,           2.15,           -1.0,           0.08,           0.26,           0.12,          -0.08,           0.12
        Mw Halo,      BD+492098,    Fulbright00,          58357,           5050,            3.4,           1.35,           -0.5,           0.08,           0.28,           0.12,           0.49,           0.12,           5050,            3.4,            1.2,           -0.5,           0.08,           0.28,           0.12,           0.16,           0.12
            UMi,       Bel20025,     Shetrone01,SAGA_UMi_000003,           4386,           1.32,           1.83,          -2.74,           0.21,           0.64,           0.11,           0.37,           0.19,           4625,            1.3,            1.7,           -2.2,           0.12,           0.15,            0.2,            0.2,           0.09
            UMi,       Bel20058,         Aoki07,SAGA_UMi_000006,           4250,           0.72,           1.97,          -1.57,           0.08,          -0.32,           0.09,           1.02,            0.1,           4300,            0.6,            1.7,          -1.49,           0.27,            nan,            nan,           0.72,            0.3
            UMi,       Bel30113,        Cohen10,SAGA_UMi_000220,           4232,           0.74,           1.97,          -2.11,           0.08,           0.01,           0.09,           0.21,           0.16,           4415,            0.8,            2.1,          -1.83,           0.16,           0.12,           0.15,           0.34,           0.25
            UMi,       Bel10018,     Sadakane04,SAGA_UMi_000001,           4064,           0.53,           2.02,          -1.62,           0.08,          -0.15,           0.09,           0.22,           0.14,           4050,            0.3,            2.1,          -1.69,           0.14,           0.21,           0.25,            0.2,            0.1
            Scl,        1009300,      Geisler05,SAGA_Scl_000006,           4326,           0.65,           1.99,          -2.17,           0.08,            0.2,           0.09,          -0.45,           0.15,           4250,            0.2,            1.8,          -2.12,           0.15,           0.25,           0.15,           0.08,           0.06
            Scl,        1013881,     Shetrone03,SAGA_Scl_000001,           4734,           1.37,           1.82,          -2.15,            0.1,           0.45,           0.13,           0.92,           0.16,           4650,            0.9,            1.7,           -2.0,           0.03,           0.26,           0.11,           0.75,           0.17
            For,          73729,     Shetrone03,SAGA_For_000003,           3813,           0.35,           2.06,          -0.64,           0.08,           -0.0,            0.1,           0.26,           0.19,           4000,            0.5,            1.7,          -0.69,           0.03,           0.25,            0.1,           0.95,           0.14
            For,              1,      Letarte18,          BL267,           4069,           0.52,           2.02,          -1.72,           0.08,          -0.03,           0.09,           0.06,           0.18,           4212,           0.83,            2.0,          -0.76,           0.07,          -0.08,           0.11,           0.39,           0.15
            For,          55262,      Letarte18,          BL210,           4016,           0.45,           2.04,          -0.91,           0.08,           0.32,           0.13,           0.43,           0.17,           4062,           0.81,            2.2,          -0.78,           0.07,          -0.15,           0.14,           0.56,           0.17
            Sex,            212,     Shetrone01,SAGA_Sex_000001,           4389,           0.78,           1.96,          -1.64,           0.08,          -0.29,           0.09,          -0.48,           0.16,           4525,            1.0,            1.9,          -1.47,           0.12,          -0.28,           0.13,           0.13,           0.14
            Sex,            169,     Shetrone01,SAGA_Sex_000002,           4270,           0.56,           2.01,          -1.87,           0.08,          -0.03,           0.09,           0.14,           0.14,           4175,            0.3,            1.9,          -1.95,           0.11,           0.18,           0.13,           0.25,           0.14
            Dra,         588559,     Shetrone01,SAGA_Dra_000005,           4447,           0.77,           1.96,          -1.97,           0.08,           -0.0,           0.09,          -0.56,           0.15,           4475,            0.9,            1.8,          -1.88,           0.11,           0.05,           0.14,           0.11,            0.1
            Dra,         660453,     Shetrone01,SAGA_Dra_000006,           4363,           0.73,           1.97,          -2.01,           0.08,           0.05,           0.09,           0.16,           0.15,           4475,            0.8,            1.8,          -1.74,           0.11,           0.14,            0.1,           0.13,            0.1
            Dra,         640120,    Tsujimoto17,Dra_2MASS J1720,           4419,            0.5,           2.02,          -2.21,           0.08,           0.19,           0.09,          -0.09,           0.13,           4510,           1.09,           1.89,          -2.03,           0.18,            nan,            nan,            0.1,           0.32
            Dra,         653393,     Shetrone01,SAGA_Dra_000003,           4242,           0.12,           2.11,          -2.41,           0.08,           -0.0,           0.09,           -1.3,           0.14,           4290,            0.8,            2.0,          -2.38,           0.09,           0.13,           0.13,          -1.17,           0.25
            Dra,         656889,     Shetrone01,SAGA_Dra_000004,           4171,           0.31,           2.07,          -1.76,           0.08,          -0.05,           0.09,           0.12,           0.14,           4180,            0.6,           1.95,          -1.69,           0.13,           0.09,            0.2,           0.43,           0.16
            Dra,         672036,        Cohen09,SAGA_Dra_000013,           4382,           0.59,            2.0,          -1.77,           0.08,           0.02,           0.09,          -0.03,           0.16,           4350,            1.0,            2.1,           -1.8,           0.19,           0.02,            0.2,          -0.09,           0.12
            Dra,         604526,        Cohen09,SAGA_Dra_000010,           4373,           0.63,           1.99,          -1.65,           0.08,          -0.08,            0.1,           0.12,           0.16,           4420,           0.75,            2.0,          -1.56,           0.18,          -0.08,           0.17,           0.09,           0.13
            Dra,         677822,    Tsujimoto17,Dra_Irwin 18525,           4157,           0.32,           2.07,          -2.48,           0.08,          -0.17,            0.1,          -0.01,           0.13,           4238,            0.4,           1.98,          -2.36,           0.18,            nan,            nan,          -0.34,           0.31
            Dra,         678863,    Tsujimoto17,Dra_Irwin 18645,           4316,           0.39,           2.05,          -1.96,           0.08,          -0.04,           0.09,          -0.18,           0.14,           4223,           0.54,            1.9,          -2.03,           0.18,            nan,            nan,           0.09,           0.32
            Dra,         554920,    Tsujimoto17,Dra_Irwin 22509,           4243,           0.42,           2.04,          -2.11,           0.08,           -0.0,           0.09,           0.11,           0.13,           4232,           0.55,           1.85,          -2.06,           0.18,            nan,            nan,            0.2,            0.3
            Dra,         591935,    Tsujimoto17,Dra_Irwin 21275,           4381,            0.4,           2.05,          -2.61,           0.09,           0.26,           0.09,          -0.45,           0.13,           4413,           0.67,            2.1,          -2.45,           0.18,            nan,            nan,          -0.55,           0.29

